Hollywood's misrepresentation of death: A comparison of overall and by-gender mortality causes in film and the real world

The common phrase 'representation matters' asserts that media has a measurable and important impact on civic society's perception of self and others. The representation of health in media, in particular, may reflect and perpetuate a society's disease burden. Here, for the top 10 major causes of death in the United States, we examine how cinematic representation of overall and by-gender mortality diverges from reality. Using crowd-sourced data on film deaths from Cinemorgue Wiki, we employ natural language processing (NLP) techniques to analyze shifts in representation of deaths in movies versus the 2021 National Vital Statistic Survey (NVSS) top ten mortality causes. Overall, movies strongly overrepresent suicide and, to a lesser degree, accidents. In terms of gender, movies overrepresent men and underrepresent women for nearly every major mortality cause, including heart disease and cerebrovascular disease. The two exceptions for which women are overrepresented are suicide and accidents. We discuss the implications of under- and over-representing causes of death overall and by gender, as well as areas of future research.

==> film-deaths.abs.txt <==



==> film-deaths.logline.txt <==
\todo{Write 1 to 3 sentence logline} 


==> film-deaths.title.txt <==
Film, mortality, and gender representation \textcolor{grey}{or} Misrepresentation of mortality by gender in film \textcolor{grey}{or} ``I didn't know women could have heart attacks'':\footnote{Charlie Kelly; TV, but still.} The misrepresentation of mortality by gender in film \textcolor{grey}{or} Hollywood's misrepresentation of mortality by gender \textcolor{grey}{or} \ldots 


==> make-links-in-text-figure-label-helper.txt <==
%% see makelinks.pl file


==> startsupp.txt <==
6

